Finite-Step Algorithms for Input-Constrained Control Barrier Function-Based Safety Filters

Control barrier function (CBF) safety filters commonly rely on quadratic programs (QPs) to modify nominal control inputs while satisfying safety constraints. For safety-critical applications, however, the solution must be computed reliably under actuator limitations and with predictable computational effort. General-purpose QP solvers typically rely on numerical convergence criteria, which do not directly provide finite bounds on algorithmic steps or distinguish solver failure from mathematical infeasibility. This paper considers CBF-QPs with a single affine safety constraint, componentwise input bounds, and diagonal quadratic weights. Exploiting the established scalar dual structure of continuous quadratic knapsack problems, we obtain a necessary and sufficient pointwise feasibility condition and an exact breakpoint-based solution procedure. The algorithm requires at most 2n positive breakpoint events for n inputs, reducing to at most n events when the nominal input is admissible. In the latter case, an exact saturation--redistribution algorithm computes the optimal solution in at most n passes. We further describe how the structured solution can be combined with verified floating-point constraint evaluation to distinguish certified feasible commands, certified infeasibility, and unresolved numerical cases. The resulting framework provides an exact and computationally predictable solution procedure for a practically relevant class of input-constrained CBF safety filters.

==> data/benchmark.csv <==
n,sweep,redis,ip,active,maxSweep,maxRedis,b2n,bn
4,0.0527,0.08745,0.4472,0.31065,5,4,8,4
8,0.05045,0.04835,0.4532,0.33745,10,7,16,8
16,0.0535,0.04855,0.4681,0.3822,20,10,32,16
32,0.0543,0.05755,0.5235,0.51435,39,11,64,32


==> data/euclidean_corrections.csv <==
n,sweep,redis,ip,active,count
4,0.969963312438962,0.969963312438962,0.969963312439048,0.969963312438962,240
8,1.10369889301296,1.10369889301296,1.10369889301296,1.10369889301296,240
16,1.24736876659326,1.24736876659326,1.24736876659326,1.24736876659326,240
32,1.41739394639969,1.41739394639969,1.41739394639969,1.41739394639969,237


==> data/outcomes.csv <==
n,sweep,redis,ip,active
4,100.0,100.0,100.0,100.0
8,100.0,100.0,100.0,100.0
16,100.0,100.0,99.58333333333333,100.0
32,100.0,100.0,98.95833333333334,100.0

